Development of time projection chamber for precise neutron lifetime measurement using pulsed cold neutron beams

A new time projection chamber (TPC) was developed for neutron lifetime measurement using a pulsed cold neutron spallation source at the Japan Proton Accelerator Research Complex (J-PARC). Managing considerable background events from natural sources and the beam radioactivity is a challenging aspect of this measurement. To overcome this problem, the developed TPC has unprecedented features such as the use of polyether-ether-ketone plates in the support structure and internal surfaces covered with $^6$Li-enriched tiles to absorb outlier neutrons. In this paper, the design and performance of the new TPC are reported in detail.

==> wasysym.txt <==
FILE QUARANTINED

Microsoft Forefront Security has identified that the attachment called "TPCpaper_NIMA_revision5.zip->wasysym.ins" is potentially dangerous and has been replaced by this message. (reference CERNMX11:TPCpaper_NIMA_revision5.zip->wasysym.ins)
For more information see: [http://cern.ch/mmmservices/Help/?kBID=171010]
The CERN Antivirus Service
